Combinatorial Optimization Problems with Balanced Regret

For decision making under uncertainty, min-max regret has been established as a popular methodology to find robust solutions. In this approach, we compare the performance of our solution against the best possible performance had we known the true scenario in advance. We introduce a generalization of this setting which allows us to compare against solutions that are also affected by uncertainty, which we call balanced regret. Using budgeted uncertainty sets, this allows for a wider range of possible alternatives the decision maker may choose from. We analyze this approach for general combinatorial problems, providing an iterative solution method and insights into solution properties. We then consider a type of selection problem in more detail and show that, while the classic regret setting with budgeted uncertainty sets can be solved in polynomial time, the balanced regret problem becomes NP-hard. In computational experiments using random and real-world data, we show that balanced regret solutions provide a useful trade-off for the performance in classic performance measures.

==> knapsackScatter.dat <==
WC_I	Regret_Gamma pin alignment		
0.007	0.000	RR(0) 200
0.007	0.004	{}	0
0.006	0.010	{}	0
0.004	0.035	{}	180
0.001	0.100	{}	160
0.000	0.145	RR(5)	178

==> selectionScatter.dat <==
WC_I	Regret_Gamma pin alignment xshift yshift
0.030   0.000 \RR{0} 230 0 0
0.029	0.000 {} 250 10 10
0.028	0.002 {} 290 0 20
0.026	0.005 {} -75 0 0
0.022	0.018 {} -40 0 0
0.015	0.052 {} -40 0 0
0.007	0.113 {} -40 0 0
0.002	0.167 {} 170 0 0
0.000	0.190 {} 160 0 0
0.000	0.199 {} 177 0 0
0.000	0.200 \RR{10} 178 0 0

==> shortestpathScatter.dat <==
WC_I	Regret_Gamma pin alignment xshift yshift
0.012   0.000 RR(0) 245 0 0
0.010	0.006 {} 250 10 10
0.009	0.015 {} 290 0 20
0.008	0.019 {} -75 0 0
0.007	0.021 {} -40 0 0
0.006	0.029 {} -40 0 0
0.005	0.037 {} -40 0 0
0.004	0.040 {} 170 0 0
0.004	0.042 RR(8) 178 0 0
